Empowering Language Models with Knowledge Graph Reasoning for Question Answering

Answering open-domain questions requires world knowledge about in-context entities. As pre-trained Language Models (LMs) lack the power to store all required knowledge, external knowledge sources, such as knowledge graphs, are often used to augment LMs. In this work, we propose knOwledge REasOning empowered Language Model (OREO-LM), which consists of a novel Knowledge Interaction Layer that can be flexibly plugged into existing Transformer-based LMs to interact with a differentiable Knowledge Graph Reasoning module collaboratively. In this way, LM guides KG to walk towards the desired answer, while the retrieved knowledge improves LM. By adopting OREO-LM to RoBERTa and T5, we show significant performance gain, achieving state-of-art results in the Closed-Book setting. The performance enhancement is mainly from the KG reasoning's capacity to infer missing relational facts. In addition, OREO-LM provides reasoning paths as rationales to interpret the model's decision.

==> pictures/output.csv <==
title,masked_text,ground_truth,masked_entities,cnt
Bruno Ribeiro,"-time in the fifth round of the<s_ent> taça de portugal<rel><t_ent> at the<s_ent> estádio do marítimo<rel><t_ent>. the ""rapazes de<mask><mask><mask><mask><mask>"" ended the<s_ent><mask><mask><mask><rel><t_ent> season in ninth-place and he was reported to have agreed a new one-year contract in may 2018. however he left the club the following month. on 7 october, he was appointed as manager of former club<s_ent> salgueiros<rel><t_ent>, now in the<s_ent><mask><mask><mask> elite division<rel><t_ent> (fourth tier), until the end of the<s_ent><mask><mask><mask><rel><t_ent> season. he left this post after just two games when was appointed as head coach of the<s_ent> vitória setúbal<rel><t_ent> junior team.
<s_ent>interclube<rel><t_ent>.
in<mask><mask><mask><mask><mask>eiro signed an 18-month contract with angolan<s_ent> girabola<rel><t_ent> side<s_ent> interclube<rel><t_ent>. ""os polícias"" finished fifth at the end of the<s_ent> 2018–19<rel><t_ent> season.
return to portugal.
on 31 december 2019, riberio returned to portuguese football as the new manager of<s_ent><mask><mask><mask><mask><mask><mask><mask><rel><t_ent> side<s_ent> olhanense<rel><t_ent>. the ""leões de olhão"" were top of serie d when<mask><s_ent> 2019–20<rel><t_ent> season was ended prematurely due to the<s_ent> covid-19 pandemic in portugal<rel><t_ent>, with no clubs promoted from serie d.
on 8 sept<mask><mask><mask><mask>eiro returned to manage moura in the<s_ent><mask><mask><mask><mask><mask><mask><mask><rel><t_ent>.
style of management.
ribeiro has stated that 90% of his training ground work is based<mask><s_ent><mask><mask><mask> mourinho<rel><t_ent>'s ideas, using possession play, building from the back – instructing his players not to play long balls, and maintaining a fixed shape. he prefers to play with a 4–3–3 formation, utilising a lone striker.<s_ent> andy smith<rel><t_ent><mask> ribeiro's close friend and preferred coach, has said that ribeiro is ""class"" and that ""the coaching sessions, the way he prepares"" means that ""we have a plan a, b and<mask><mask><mask>eiro prefers staff, such as smith, to conduct media duties on his behalf. he likes<mask><mask><mask><mask><mask>"" feeling in the dressing room.","                                     azul-grená     2017–18                                                           porto fa               2017–18                                           january 2019, rib                                                                            campeonato de portugal                             the                                        ember 2020, rib            campeonato de portugal                        on  josé                                                          ,                                            c"". rib                     to create a ""family       ","['campeonato de portugal (league)', '2017–18 ligapro', '2017–18 ligapro']",0
Poolbeg,", and these were<mask> filled with rubble and built upon.
the name “poole begge” referred originally<mask> a tidal pool located out into<s_ent> dublin<rel><t_ent> harbor and surrounded by sand bars. this was where the<s_ent> poolbeg lighthouse<rel><t_ent> was built in 1767. the lighthouse was<mask><mask><mask><mask><mask><s_ent><mask><mask><mask><rel><t_ent> completed in 1795.
overview.
the<s_ent> poolbeg<rel><t_ent> “peninsula” is home to a number of landmarks including the<s_ent><mask><mask><mask><rel><t_ent>, the<s_ent> pool<mask><mask> lighthouse<rel><t_ent>, the<s_ent> irishtown nature park<rel><t_ent>, the southern part of<s_ent><mask><mask><mask><rel><t_ent>, an<s_ent> energy-from-waste facility<rel><t_ent>, and a<s_ent> power station<rel><t_ent>, formerly<s_ent> dublin<rel><t_ent><mask><mask><mask><mask><mask> which includes the two landmark chimneys, dublin’s tallest structures.
<s_ent>poolbeg<rel><t_ent> chimneys.
main article:<s_ent> poolbeg power station<rel><t_ent>
the thermal station chimneys at<s_ent> poolbeg generating station<rel><t_ent> are among the tallest<mask><mask> ireland and are visible from most of<s_ent> dublin<rel><t_ent> city. number 1 chimney is 207.<mask>m (680 ft 9in) high, while number 2 chimney is 207.8m (681 ft 9in) high. the chimneys are featured prominently in the video for the song ""<s_ent>pride (in the name of love)""<rel><t_ent> by<s_ent> u2<rel><t_ent>.<s_ent> dublin<rel><t_ent> city councillor and historian dermot lacey began<mask><mask><mask><mask><mask> chimneys for preservation to safeguard their future<mask><mask><mask> was to close in 2010. this was later refused by the council planning department.
 they were subsequently listed as protected structures in july 2014.
21st century plans.
new residential area and bridge.
the<s_ent> poolbeg<rel><t_ent> west development consists of 34 hectares of land which has been designated for fast-track planning permission for the construction of nine storey apartment blocks and up to 100,000sqm of commercial and retail space<mask><mask><mask><mask>000 homes and commercial space for 8,000 workers.
in june 2016<s_ent><mask><mask><mask><mask><rel><t_ent> announced that it would fast-track construction of a €30 million bridge linking<s_ent> dublin’s south docklands<rel><t_ent> with the planned new “urban<mask><mask><mask><mask><mask><s_ent> poolbeg peninsula<rel><t_ent>.","     gradually                      to                                       connected to land by the  great south wall                                    great south wall      beg                    dublin port                            's main power station,                                                          structures in                      48                                                                            a process to list the         after the station                                                                                         , including 3,                  dublin city council                                    quarter” on the        ","['dublin city council', 'great south wall', 'dublin port']",1
Aleppo pepper,"<s_ent>aleppo pepper<rel><t_ent>
the<s_ent> aleppo pepper<rel><t_ent> ( /<s_ent><mask><mask>-lc<rel><t_ent>: ""fulful ḥalabī"") is a variety of ""<s_ent><mask><mask><mask><mask><rel><t_ent>"" used as a<s_ent> spice<rel><t_ent>, particularly in<s_ent> middle eastern<rel><t_ent>, and<s_ent> mediterranean cuisine<rel><t_ent>. also known as the hal<mask><mask><mask><mask><mask> as pods, which ripen to a<s_ent> burgundy color<rel><t_ent>, and then are semi-dried, de-seeded, then crushed or coarsely ground. the pepper flakes are known in<s_ent> turkey<rel><t_ent> as ""pul biber"" (""pul"" = flake, ""biber"" = pepper), and in armenia as<mask>haleb biber"". in<s_ent> turkey<rel><t_ent><mask> ""pul biber"" is the third most commonly used<s_ent> spice<rel><t_ent>, after<s_ent> salt<rel><t_ent><mask><mask><mask><mask> in arabic, the pepper is named after<s_ent> aleppo<rel><t_ent>, a<s_ent> long-inhabited city<rel><t_ent> along the<s_ent><mask><mask><rel><t_ent> in northern<s_ent> syria<rel><t_ent>, and is grown in<s_ent> syria<rel><t_ent> and<s_ent> turkey<rel><t_ent>.
although a common<s_ent> condiment<rel><t_ent>, its use in europe and the united states outside arm<mask><mask><mask><mask>rian and turkish immigrant communities was rare until the 20th century, with one source (""<s_ent>los angeles<rel><t_ent>"" magazine) dating its rise in use among the broader u.s. population according to the 1994 publication of ""the cooking of the eastern mediterranean"" () by<s_ent> paula wolfert<rel><t_ent>.
characteristics.
the<s_ent> aleppo pepper<rel><t_ent> has a moderate<s_ent> heat level<rel><t_ent><mask><mask><mask><mask>000 on the<s_ent> scoville scale<rel><t_ent>, with some fruitiness and mild,<s_ent> cumin<rel><t_ent>-like undertones. its flavor is similar to the<s_ent> ancho chile<rel><t_ent>, but oilier and slightly salty;<s_ent> salt<rel><t_ent> is often used in the drying process. it is fairly mild, with its heat building<mask><mask><mask><mask><mask>ity,<s_ent><mask><mask><rel><t_ent>-like flavor. it has also been described as having the flavor of ""sweetness, roundness and<mask><mask> the best kind of<s_ent><mask><mask><mask><rel><t_ent>, but with a substantial kick behind it."" some<mask><mask><mask><s_ent><mask>ppo pepper<rel><t_ent> for its ""fruity and bright qualities.""
uses.
the","                  ala                     capsicum annuum                                aby pepper, it starts                                                                          ""         ,                       and black pepper.                              silk road                                              enian, sy                                                                                       of about 10,                                                                       slowly, with a fru    raisin                        perfume of      sundried tomatoes             renowned chefs prefer  ale                   ","['raisin', 'capsicum annuum', 'silk road', 'sun-dried tomato']",2
Watchung Reservation," a large cleared area in the eastern<mask><mask><mask> park. the clearing was created in the late 1950s when, against strong local opposition, the<s_ent> u.s. army<rel><t_ent> built the<s_ent> cold war<rel><t_ent> defensive<s_ent> nike missile base<rel><t_ent>. the preserve has 26 miles of equestrian<s_ent><mask><rel><t_ent>.
<s_ent><mask><mask><rel><t_ent><s_ent><mask><rel><t_ent>.
some have commented on the poor condition of the reservation's<s_ent><mask><rel><t_ent>. topsoil<mask><mask><mask><mask><mask> away, leaving rock below, and<s_ent><mask><rel><t_ent> are poorly marked.
in october 2017, the county<mask><mask><mask><mask><s_ent><mask><rel><t_ent> map for hikers to better navigate and to report<s_ent><mask><rel><t_ent> problems.
ecology.
<s_ent>watchung reservation<rel><t_ent>, at<s_ent> ecological equilibrium<rel><t_ent>, hosts mostly beech-maple-<s_ent>pine<rel><t_ent> forest.
native species.
common native plant species include:
common native animal species include:
invasive species.
because of its location in one of the most densely populated regions of the united states, various alien invasive species have become established in the reservation over the years.
common<mask><mask><mask><mask><mask>
common invasive animal species include:
extirpated or lost species.
some native species used to live in the reservation but no longer can be found<mask><mask><mask><mask>
the<s_ent> bog turtle<rel><t_ent>, clemys muhlenbergi, has been classified as an endangered species in the<s_ent> state of new jersey<rel><t_ent> since the first state list of rare and endangered species appeared in 1971. there have been a number<mask><mask><mask><mask><s_ent> bog turtle<rel><t_ent> in the<s_ent> watchung reservation<rel><t_ent> in the vicinity of<s_ent> lake surprise<rel><t_ent>. potential<s_ent> bog turtle<rel><t_ent> habitat also exists in the blue brook valley.
however, a decade later, research by zappalorti (1989) suggested that the<s_ent><mask><mask><rel><t_ent> had been extirpated from the reservation due to habitat degradation.
endangered blue spotted salamander.
<mask> to the<s_ent><mask><mask><mask><mask><rel><t_ent> in 1981:
<s_ent><mask> spotted salamander<rel><t_ent>, ambystoma leterale, classified as an endangered species by<mask><s_ent> state of<mask><mask><rel><t_ent> has been recorded as having occurred in the<s_ent> watchung reservation<rel><t_ent> (u.s. fish &amp; wildlife service, 1977). there is some uncertainty as to whether the blue spotted salamander still exists","        end of the                                                      trails     hiking    trails                 trails       has been worn or washed         trails               issued a new interactive  trail             trail                                                                                               invasive plant species include:                                 there, including:                                                    of sightings of the                                                              bog turtle                          according    army corps of engineers       blue                      the    new jersey                                             ","['hiking', 'trail', 'united states army corps of engineers']",3
National Breast Cancer Coalition," to get up-to<mask>date information on breast cancer issues and news of the day, with a more in-depth, patient-centered perspective. content includes a comprehensive look at major controversies in the field of breast cancer, including mammography screening,<s_ent> her2<rel><t_ent> testing, and the diagnosis of ductal carcinoma in situ (dcis<mask><mask><mask><mask> current research are provided, along with comments and interpretations from breast cancer advocates<mask>
ad<mask><mask>.
nbccf offers education and training programs designed to give advocates information, tools and skills to be breast cancer activists.
resources and education.
nbcc develops and makes available free resources for the public. these include its ""beyond the headlines"" program which provides evidence-based and patient-centered information in the form of<mask><mask><mask><mask><mask> and position papers and its online ""guide to quality breast cancer care"". knowbreastcancer.org is a unique evidence-based website for the public and breast cancer advocates, written by<mask><mask> that presents the latest research, controversies and gaps in knowledge about prominent breast cancer treatments.
project lead.
project lead (leadership,<mask> and advocacy development), created in 1995, is nbcc's<s_ent> flagship<rel><t_ent> program for training breast cancer advocates in the science of breast cancer so they can better critically analyze breast<s_ent><mask><mask><rel><t_ent> and influence the research agenda and committees and<mask><mask><mask><mask><mask> wherever those decisions are being made. project lead trains advocates in the language and concepts of cancer<s_ent> biology<rel><t_ent>, basic<s_ent><mask><mask><rel><t_ent> and research methodology through a series of courses geared to different interest and skill levels.
funding.
nbcc is supported through grants, contributions from individuals, corporate sponsorships and special events. the organization encourages advocates and businesses across the country to organize fundraising events such as<s_ent> walk-a-thons<rel><t_ent>, cocktail parties,<mask><mask><mask><mask><mask> in their community to benefit nbcc. two large fundraising events are held each year to raise funds for nbcc: the ""les girls"" cabaret held every october in<s_ent> los angeles<rel><t_ent> and the annual new<mask><mask><mask><mask><mask> in november in<s_ent> new york city<rel><t_ent>.
the<s_ent> national breast cancer coalition<rel><t_ent> fund meets all 20<s_ent> better business bureau<rel><t_ent><s_ent> charity standards<rel><t_ent><mask><mask> received an ""a"" rating from the<s_ent> american institute of philanthropy<rel><t_ent> and is rated as a four-star charity by<s_ent> charity navigator<rel><t_ent>.","     -                                                                ). summaries of             .  vocacy                                                                    analyses papers, fact sheets                                      advocates,                             education                                      cancer research           breast cancer decision-making                          epidemiology                                                                     fashion shows and other events                                                york gala held                                    , has                                  ","['epidemiology', 'cancer research']",4
Thurgood Marshall Jr.,"<s_ent><mask><mask><mask><mask><mask><mask><mask><mask><rel><t_ent>
<s_ent><mask><mask><mask><mask><mask><mask><mask><mask><rel><t_ent> (born august 12, 1956) is an american lawyer and son of the late<s_ent> supreme court of the united states<rel><t_ent> justice<s_ent> th<mask><mask> marshall<rel><t_ent>.
<s_ent><mask><mask><mask><mask><mask><mask><mask><mask><rel><t_ent> worked in the<s_ent> clinton<rel><t_ent> white house and is currently a partner at the international law firm<s_ent> morgan, lewis &amp; bock<mask><rel><t_ent><mask> llp. he also served as chairman of the<s_ent> board of governors of the united states postal service<rel><t_ent> and as a member of the board of trustees of the<s_ent> ford foundation<rel><t_ent>. according to documents filed with the sec, he is a director serving on the board of<s_ent> corrections corporation<mask><mask>a<rel><t_ent>, the largest commercial vendor of federal detainment and prisoner transport in the united states. since 2012, marshall is also an independent director serving on the board of<s_ent><mask><mask><rel><t_ent> inc., an international<mask><mask><mask> retailer based in<s_ent> nashville, tennessee<rel><t_ent>.
early life.
marshall was born on august 12, 1956, in new york city. he is the son of justice<s_ent> thurgood<mask>all<rel><t_ent>, the first<s_ent> african american<rel><t_ent> to serve on the<s_ent> u.s. supreme court<rel><t_ent> and<s_ent><mask><mask><mask> suyat<rel><t_ent>, a<s_ent> filipino american<rel><t_ent> who was marshall's second wife after his first wife died of lung cancer. his<mask> is<s_ent><mask><mask><mask><mask><mask><rel><t_ent>, a former virginia secretary of public safety and former u.s. marshals service director.
he earned a<s_ent> juris doctor<rel><t_ent> at the<s_ent><mask><mask><mask><mask><mask><mask><mask><rel><t_ent> in 1981 and a bachelor of arts from the<s_ent> university of virginia<rel><t_ent> in 1978. he attended school at<s_ent> georgetown day school<rel><t_ent><mask><mask><mask><mask> d.c., and the<s_ent><mask><mask><mask><mask><rel><t_ent> in new york city and graduated<mask><s_ent><mask> phillips exeter academy<rel><t_ent>.
of his father's legacy, marshall has said: ""one, he was part of a group of people... who all came together at the right time to steer<mask><mask><mask> the right course with regard to equality, especially in education,"" and ""i also like to think of his legacy as one of encouraging lawyers of<mask>"," thurgood marshall jr.    thurgood marshall jr.                                urgood       thurgood marshall jr.                                  ius ,                                                             of americ                                     genesco       footwear and apparel                                                marsh                             cecilia                                 brother   john w. marshall                                    university of virginia school of law                                 in washington,        dalton school          from  the                                            the country on                             every","['thurgood marshall jr.', 'dalton school', 'john w. marshall', 'university of virginia school of law']",5
Rylstone,"<s_ent>rylstone<rel><t_ent>
<s_ent>rylstone<rel><t_ent> is<mask> village and<s_ent> civil parish<rel><t_ent><mask><mask><s_ent><mask><mask><rel><t_ent> district of<s_ent> north yorkshire<rel><t_ent>, england. it is situated very near to<s_ent><mask><mask><mask><rel><t_ent> and about 6 miles south west<mask><s_ent><mask>ington<rel><t_ent>. the population of the<s_ent> civil parish<rel><t_ent> as of the 2011 census was 160.
<s_ent>rylstone railway station<rel><t_ent> opened in 1902, closed to passengers in 1930, and closed completely in 1969.
the members of<s_ent> rylstone<rel><t_ent> and district<s_ent> women's institute<rel><t_ent> were<mask><mask><mask> the 2003 film ""<s_ent>calendar girls<rel><t_ent>"", although the film was shot based in nearby<s_ent> kettlewell<rel><t_ent>.
on 5 july 2014, the<s_ent><mask><mask><mask><mask><rel><t_ent> stage 1 from leeds to harrogate passed through the village.
<s_ent>rylstone<rel><t_ent> is referenced in the poem entitled<s_ent> the white doe of ryl<mask><rel><t_ent><mask><mask>iam wordsworth.",               a        in the  craven                      cracoe         of  grass                                                                  the inspiration for                                   tour de france                                     stone   by will                                                                                                                                                                                                                                                                                                              ,"['cracoe', 'craven', 'tour de france']",6
Multi-purpose stadium," regulation size of an<s_ent><mask><mask><mask><rel><t_ent><s_ent> ice hockey rink<rel><t_ent> – are placed inside the oval. sometimes the ice surface is even larger, allowing for also<s_ent> bandy<rel><t_ent> and<s_ent><mask><mask><rel><t_ent>.
history in the united states.
several<s_ent> stadiums<rel><t_ent> hosted multiple sports teams prior to the advent of multipurpose<s_ent> stadiums<rel><t_ent>. in new york city, the<s_ent> polo grounds<rel><t_ent> hosted<s_ent> football<rel><t_ent><mask><mask><mask>; its rectangular nature lent itself well to football, but was also—somewhat less well—used for<s_ent> baseball<rel><t_ent>. the<s_ent> original yankee stadium<rel><t_ent> was designed to accommodate football, as well<mask><s_ent><mask> and field<rel><t_ent> (<s_ent>yankee stadium<rel><t_ent> popularized the<s_ent><mask><mask><rel><t_ent>, originally designed as a running track around<s_ent><mask><mask><rel><t_ent>), in addition to its primary use for<s_ent> baseball<rel><t_ent>.<s_ent> wrigley field<rel><t_ent>, while originally built for<s_ent> baseball<rel><t_ent>, also hosted the<s_ent> chicago bears<rel><t_ent>, just as<s_ent> comiskey park<rel><t_ent> hosted the<s_ent> chicago cardinals<rel><t_ent> and<s_ent> tiger stadium<rel><t_ent> hosted the<s_ent> detroit lions<rel><t_ent><mask><mask><mask><mask> as<s_ent><mask><mask><mask><rel><t_ent>,<s_ent> milwaukee county stadium<rel><t_ent> and<s_ent> baltimore memorial stadium<rel><t_ent> were built to accommodate both<s_ent> baseball<rel><t_ent> and football. in 1920s new england, outdoor<s_ent><mask><mask><mask><rel><t_ent><s_ent> velodromes<rel><t_ent> such as the<s_ent> east hartford<mask><mask><mask><rel><t_ent> and providence's<s_ent> cycledrome<rel><t_ent> could, with some compromises, fit an<s_ent> american football<rel><t_ent> field in their infields; early nfl franchises in each city (the<s_ent> hartford blues<rel><t_ent> and<s_ent> providence steam roller<rel><t_ent>, respectively) used the<s_ent> velodromes<rel><t_ent> as their home<s_ent> stadiums<rel><t_ent>.
in the<mask><mask><mask><mask>urpose<s_ent> stadiums<rel><t_ent> began replacing their<s_ent> baseball<rel><t_ent>-only and football-only predecessors, now known as ""classics"" or ""jewel box"" parks. the advantage to a<s_ent> multipurpose stadium<rel><t_ent> is that a singular infrastructure and piece of real estate can support both teams in terms of transportation and playing area<mask><mask><mask><mask>often public money) that would have been<mask> to support infrastructure for two<s_ent> stadiums<rel><t_ent> could be spent elsewhere. also playing into the advent of the<s_ent> multipurpose stadium<rel>","      iihf                                  curling                                                     teams early on                                             as  track                warning track            baseball fields                                                                         . later venues such   cleveland stadium                                         wood-track                  velodrome                                                                                1960s, multip                                                                   , and money (         spent                           ","['cleveland stadium', 'curling', 'warning track', 'curling', 'board track racing', 'baseball field']",7
Karpinsk,"ologist<s_ent><mask><mask><mask><mask><mask><mask><rel><t_ent>.
history.<mask>the settlement of bogoslovsk () was founded in either 1759 or in 1769. it remained one of the largest<s_ent> copper<rel><t_ent> production centers in the<s_ent> urals<rel><t_ent><mask><mask><mask><s_ent><mask><rel><t_ent> deposits started to be mined in 1911. in 1941, the settlement of bogoslovsky () merged with the nearby settlement of ugolny () to form the town of<s_ent> karpinsk<rel><t_ent>.
from 1945 to 1949, there existed close to<s_ent> karpinsk<rel><t_ent> a labor camp for russo-germans and g<mask><mask><mask><mask> for the most part were forcibly displaced from<s_ent> east prussia<rel><t_ent> and<s_ent> pomerania<rel><t_ent> to be used as forced labor. they were women<mask> men between fifteen and sixty-five<mask><mask> age. those capable of work were forced to engage in strip-mining of<s_ent> lignite<rel><t_ent>, used in housing construction and road construction, labored in a stone quarry, and at times served as skilled laborers in various workshops. seasonally, work brigades were sent into the taiga as<mask><mask><mask><mask>, prisoner-of-war camp #504 for german<s_ent> pows<rel><t_ent> from world war ii was located<mask><s_ent> karpinsk<rel><t_ent>.
administrative and municipal status.
within<mask><s_ent><mask><mask><mask> administrative divisions<rel><t_ent>, it is, together with the<s_ent> town<rel><t_ent> of<s_ent> volchansk<rel><t_ent> and ten rural localities, incorporated as the<s_ent> town<rel><t_ent> of karpinsk—an administrative unit with the status equal to that of the<s_ent><mask><rel><t_ent>. as a<s_ent> municipal division<rel><t_ent>,<s_ent> karpinsk<rel><t_ent> and eight rural localities are incorporated as<s_ent><mask><mask><mask><rel><t_ent> urban okrug. the town of<s_ent> volchansk<rel><t_ent>, together with the remaining two rural localities, is incorporated separately as volchansky urban okrug.
sports.
<s_ent>mikhail sveshnikov<rel><t_ent>, who is considered to be one of the best<s_ent> bandy<rel><t_ent> players in the world, comes from the town. after the 2011-2012 season, he was acknowledged as the second best player of the national championship. he has become a citizen of honour in<s_ent> karp<mask><rel><t_ent><mask>
the local<s_ent> bandy<rel><t_ent> club is<s_ent> sputnik<rel><t_ent>, where<s_ent> oleg sveshnikov<rel><t_ent>, the father of mikhail, is a coach.","   alexander karpinsky      
                                      until 1917.  coal                                                                       erman civilians, who                                and        years of                                                              forest laborers. moreover                        in                 the  framework of the                                                     districts                           karpinsk                                                                                                         insk .                                      ","['alexander karpinsky', 'district', 'coal', 'coal']",8
3 (The X-Files)," to do it."" duchov<mask><mask> previously acted alongside another real-life girlfriend,<s_ent> maggie wheeler<rel><t_ent>, in the<s_ent> first season<rel><t_ent><mask> ""<s_ent><mask><mask><rel><t_ent>"".<s_ent> gillian anderson<rel><t_ent> is absent<mask><mask> episode as she was on leave to give birth to her daughter piper at the time. this episode was the first<mask><mask><mask><mask><mask> not appear.
reception.
ratings.
""3"" premiered on the<s_ent> fox network<rel><t_ent> on, and was first broadcast in the<s_ent> united kingdom<rel><t_ent> on<s_ent> bbc two<rel><t_ent> on. this episode earned a<s_ent> nielsen rating<rel><t_ent> of 9.4, with a 16 share, meaning that roughly 9.4 percent of all television-equipped households, and 16 percent of households watching television, were tuned in to the episode<mask><mask><mask> viewed by 9 million households.
reviews.
""3"" received mixed reviews from critics.<s_ent> sarah st<mask><mask><rel><t_ent>, in the munchkyn zone, gave the episode a 5 out of 5 rating. stegall referred to it as a ""compelling story"" with ""excellent special effects"". she commended duchovny's performance, saying he is ""definitely at the top of his form in this episode"". while writing about<s_ent> vampire<rel><t_ent>-related television shows for<s_ent><mask><mask><mask><rel><t_ent>, zeenat burns described the episode<mask><mask><mask><mask>"". ""<s_ent>entertainment weekly<rel><t_ent>"" gave the episode a c, criticizing the<mask><mask> it did not explore enough the ""promising premise"" of scully's absence. reviewer zack handlen of ""<s_ent>the a.v. club<rel><t_ent>"" also considered that without said premise ""deserve[d] better than to be<mask><mask><mask><mask> by-the-numbers erotic thriller"". handlen described mulder and kristen's ""tedious romance"" as ""all kinds of misguided"", and felt the episode indulged in ""lazy writing"" regarding the over-explored theme of<s_ent> vampires<rel><t_ent> which resulted in ""terrible dialogue and<mask><mask><mask><mask><mask> mood"". he still praised david duchovny's performance and felt the first twenty minutes were ""endurable trash"" with a ""serious ""<s_ent>usa up all night<rel><t_ent>"" vibe"".
co-writer<s_ent><mask><mask><mask><mask><rel><t_ent> felt<mask><mask><mask><mask><s_ent> vampires<rel><t_ent> was a mistake, and said that they were also criticized for","       ny had                         episode  born again             from the                        in which scully did                                                                                            . it was                        egall                                                                                 metacritic           as ""wretched                   fact that                                                   background noise for a                                                                heavy-handed attempts at                                             glen morgan    doing an episode on                ","['born again (the x-files)', 'metacritic', 'glen morgan']",9
Shen Chun-shan," his memoirs, he suffered his second stroke<mask><mask>, even after his second stroke, he continued writing; his series of biographies of five go masters<s_ent><mask><mask><mask><rel><t_ent>,<s_ent> minoru kit<mask><rel><t_ent>,<s_ent> rin kaiho<rel><t_ent>,<s_ent> cho hunhyun<rel><t_ent>, and<s_ent> nie weiping<rel><t_ent> was published in june 2006. on 6 july<mask><mask><mask> suffered his third stroke, involving<s_ent> intracranial hemorrhage<rel><t_ent>; he<mask><mask>ised at<s_ent><mask><mask><mask><mask><rel><t_ent>'s<s_ent> mackay memorial hospital<rel><t_ent>. 
<mask><mask>, his condition stabilised, but he was left in a coma. later in the year, he was transferred to<s_ent> wanfang hospital<rel><t_ent>. doctors there assessed his condition as roughly nine points on the<s_ent> glasgow coma<mask><rel><t_ent>, meaning that his brain was still basically in good condition, and there remained a possibility that he might regain awareness. in early 2008, he showed some response to voices, and his condition was reportedly<mask><mask><mask><mask> however, from 2012 until his death, he remained comatose.
shen had many famous visitors while in<mask><mask><mask><mask> october 2009,<s_ent> nie weiping<rel><t_ent> travelled to taiwan to see shen, in what he described as a ""final visit"".<s_ent> chi cheng<rel><t_ent> also came to sing to shen every so often, not knowing whether he could hear her or not;<mask> and her former tsing hua professor visited shen in january 2010 while<mask><s_ent><mask><mask><mask><mask><rel><t_ent>.<s_ent> ma ying-jeou<rel><t_ent> paid a visit in february 2011, and recited poetry for shen, to which shen reportedly showed some response.
shen was sent to<s_ent> mackay<mask><mask><rel><t_ent> in<s_ent><mask><mask><mask><mask><rel><t_ent> on 5 september 2018, with a fever and a swollen belly where he went for colonoscopy screening. the doctors found a<mask><mask> necrotic section in shen's<mask>, the statement said, cna reports.
he died on 12 september from a ruptured intestine, aged 86.
<s_ent>minor planet<rel><t_ent>.
in may 2009, the<s_ent> international astronomical union<rel><t_ent> announced<mask><mask><mask><mask><mask> the suggestion to name a<s_ent> minor planet<rel><t_ent> discovered in april 2006 after shen, making its official designation 202605 shenchunshan.","        . however                      go seigen       ani                                        2007, he                  was hospital    hsinchu              after surgery                                                 scale                                          continuing to improve.                        his coma. in                                                           she                 in  hsinchu                                                 memorial hospital     hsinchu                              twisted and         intestine                                                that they had formally accepted                                 ","['go seigen', 'hsinchu', 'hsinchu']",10
Geoff Stewart,"the stewart brothers and the australian 1998 co<mask><mask> four stayed together in 1999 and raced at the world rowing cup iii in lucerne. but the bulk of champion british four also rowed on and at the<s_ent><mask><mask><mask><mask><mask><rel><t_ent> in st catharines, the austral<mask><mask><mask><mask> heat and semi final. in the final they met the british four of cracknell, pinsent, redgrave and<s_ent> ed coode<rel><t_ent> who foreshadowed what was planned for the olympic games<mask><mask><mask><mask> with<s_ent> geoff stewart<rel><t_ent> and the australians winning silver.
dodwell, hanson and the two stewart brothers held their seats and their combination into the 2000 olympic year. they raced at two world rowing cups in<mask><mask><mask><mask> at the<s_ent> sydney 2000 olympics<rel><t_ent> they again came up against the same champion british four they'd met in 1998. the british went out the fast<mask><mask><mask><mask>m and maintained the lead thereafter. the italians got into 2nd place in the second 500m and also held that spot. the australians left their run till the 3rd 500m and could never recover to better than third place. the australian's took bronze and<s_ent> steve redgrave<rel><t_ent>'s fairytale five olympic gold medal came true.
in the new olympiad<s_ent> geoff stewart<rel><t_ent> didn't represent internationally at any world championships or world cups but he timed his 2004 olympic selection run perfectly and for the<s_ent> 2004 athens<rel><t_ent><mask><mask><mask> james were seated in the engine room of the australian men's eight at four and five with their brother stephen stroking the crew. they raced well to a bronze medal.
<mask><mask><mask>wing.
<s_ent>geoff stewart<rel><t_ent><mask><mask> bachelor and a master's degree in education. he has either taught or coached rowing at<s_ent> newington college<rel><t_ent>,<s_ent> st ignatius' college, riverview<rel><t_ent> and<s_ent><mask><mask><mask><mask><mask><rel><t_ent>. in 2007 and 2008 he was the men's head coach at<s_ent> uts haberfield rowing club<rel><t_ent>. since 2011 he has taught and coached rowing at<s_ent> shore school<rel><t_ent><mask><mask>dney. geoff coached the<s_ent> shore school<rel><t_ent> 3rd and 4th iv to many victories alongside assistant coach nigel collins",           xless                                     1999 world rowing championships           ian crew won their                                              and took the gold                                                     europe and then                                       in the first 500                                                                                                                            geoff and                                       post competitive ro           completed a                                        sydney grammar school                                           in sy                            ,"['1999 world rowing championships', '1999 world rowing championships', 'sydney grammar school']",11
Emily Dolvin," was also the inaugural chairperson of the<s_ent> roswell historical society<rel><t_ent> upon its establishment on october 28, 1971. the roswell<s_ent> rotary club<rel><t_ent> named her a<s_ent> will<mask><mask><mask><rel><t_ent>, and she was the<mask> female member of that organization.
in 1966,<mask>olvin became involved in the support of the political career of her nephew jimmy and was often referred to as<s_ent> jimmy carter's<rel><t_ent> aunt sissy. in 1970, she was a staff member, host<mask><mask><mask><mask><mask><s_ent><mask><mask><mask><mask><mask><rel><t_ent>, and she was the inauguration reception chairman for carter's inauguration as<s_ent> governor of georgia<rel><t_ent> in 1971, and served as the volunteer coordinator<mask> carter's gubernatorial campaigns. dolvin also served as a member of the commission on the<s_ent> status of<rel><t_ent> women<mask> august 11, 1972 to<mask>il 1, 1974.
during carter's<s_ent> 1976 presidential campaign<rel><t_ent><mask><mask>olvin campaigned throughout<s_ent> the united states<rel><t_ent> as one of many volunteers that comprised the<s_ent> grass roots<rel><t_ent><s_ent> peanut brigade<rel><t_ent>. however, she was not an official member of the peanut brigade.<mask><mask> campaigning as a member of the family. the peanut brigade was a different organization altogether. in 1976, ""<s_ent>time<rel><t_ent>"" magazine referred to her as a “tiny, stylishly dressed, white-haired dynamo” and the secret weapon of carter's campaign. dol<mask><mask><mask> the coordinator of<s_ent><mask><mask><rel><t_ent> for the<s_ent> carter center<rel><t_ent> from its inception in 1986.<mask><mask><mask><mask>'s personal home, the w.j. dolvin house, is located next to<s_ent><mask><mask><mask><rel><t_ent> in the historic district of roswell and is often referred to as “president jimmy carter’s roswell white house”. it is one of the few examples of late-<s_ent>victorian architecture<rel><t_ent> in that city.
an elder of the roswell presbyter<mask><mask><mask><mask>olvin also founded the refuge resettlement ministry. in 1992, dolvin married a second time to hubert “hu” b. visscher, but never legally took his name. she was named to the<mask><mask><mask>swell's 15 most remarkable<mask><mask> 2004. dolvin died at age 94 of congestive heart failure at her roswell home on december 2, 2006.","                                         iam watt fellow        first           d                                             , and delegate for the  georgia democratic party                                  for                          from       apr               , d                                           she was                                                           vin served as     docents                
dolvin                    bulloch hall                                                                 ian church, d                                               list of ro       citizens in                           ","['bulloch hall', 'democratic party of georgia', 'docent']",12
W. C. Bradley,"<s_ent>w. c. bradley<rel><t_ent><mask><s_ent>william clark bradley<rel><t_ent> (june 28, 1863 – july 26, 1947) was an american entrepreneur<mask><mask><mask><mask> philanthropist. he, along with partner g. gunby jordan, co-founded two banks that eventually merged to become the present-day<s_ent> synovus financial corp.<rel><t_ent> he also formed the<s_ent> w. c. bradley co.<rel><t_ent> in 1895 by purchasing a cotton factoring<mask><mask><mask> expanding it into a diverse business spanning many different industries. bradley also<mask><mask><mask><mask><mask> the early history of<s_ent><mask><mask><mask><mask><mask><mask><mask><rel><t_ent>, serving as its chairman of the board from 1919 to 1939.
early life.
bradley was born in<s_ent> russell county, alabama<rel><t_ent>, on june 28, 1863.
career.
in 1885, he moved to nearby<s_ent><mask><mask><mask><mask><mask><mask><mask><rel><t_ent>, and began work<mask><mask> clerk at the cotton factoring firm bussey-goldsmith<mask> company. he soon purchased the firm from its owners with the help of his brother-in-<mask><mask> samuel a. carter. they changed the name of the company to carter and bradley and immediately began<mask> diversify its line of business into other areas including<s_ent> fertilizer<rel><t_ent> sales and<s_ent> groceries<rel><t_ent>.
banking interests.
three years after his move to columbus, bradley teamed with local businessman g. gunby jordan to form the third national<mask><mask><mask><mask>us and the columbus savings bank. as president of both banks, bradley led their merger in 1930 to form columbus<mask><mask><mask><mask> lead bank and predecessor company of the present-day<s_ent> synovus financial corp.,<rel><t_ent> a regional bank holding company with ownership of 40 banks across five southeastern states.
<s_ent>w. c. bradley co..<rel><t_ent>
in 1895,<mask><mask><mask><mask> his brother-in-law's share of carter and bradley and renamed the business<s_ent> w. c. bradley co.<rel><t_ent> the<s_ent> w. c. bradley co.<rel><t_ent> flourished over the next century, expanding into industries as diverse as<s_ent> textiles<rel><t_ent>, outdoor and sports<s_ent> retail<rel><t_ent> businesses,<s_ent><mask><mask><rel><t_ent>, and<s_ent> barbecue grill<rel><t_ent> manufacturing. 
as of 2005, the company,","          
                           , businessman, and                                                               firm and immediately                played a prominent role in      the coca-cola company                                                           columbus, georgia       as a             and                   law,                         to                                                        bank of columb                             bank and trust,                                                    bradley purchased                                                                         real estate                    ","['the coca-cola company', 'the coca-cola company', 'columbus, georgia']",13
Te Kawau," based in<s_ent> r<mask><mask><mask><rel><t_ent> which is roughly a 15-minute drive from<s_ent> palmerston north<rel><t_ent>. the<s_ent> te kawau<rel><t_ent> rugby uniform consists of green and black hooped socks, black shorts and a green and black hooped jersey.
<s_ent>te kawau<rel><t_ent> is a<s_ent> mā<mask><mask><rel><t_ent> meaning ""<s_ent><mask><mask><mask><mask><mask><rel><t_ent>"". this is reflected in the club's logo which the supporters are two cormorants.
history.
the current club was formed as a result of the locals<mask><mask><mask><mask> would be best suited to be run as one club, the new club attracting players from hui mai, awahuri and newbury as well as<s_ent> rongotea<rel><t_ent>.
the club has entered<mask><mask> in the<s_ent><mask><mask><mask><mask><mask><rel><t_ent> senior 1 competition every year since 1953.
the club's senior 1 success has fluctuated somewhat and reached a pinnacle in 1962 when with viv long as coach they won the senior 1 competition. from there its success was<mask><mask><mask><mask> a very spirited senior 1 team coached by geoff webb and david staite uplifted 'hank' the hankin shield that<mask> a run of success that included<mask><mask> senior 1 competition games in succession, a record that could be near impossible to overhaul by any team in the future.
facilities.
apart<mask><mask><s_ent><mask> kawau<rel><t_ent> also offers:<s_ent> netball<rel><t_ent>,<s_ent><mask><rel><t_ent>,<s_ent> lawn bowls<rel><t_ent> and<s_ent> badminton<rel><t_ent>.
notable players.
<s_ent>asaeli tikoirotuma<rel><t_ent> -<s_ent> chiefs<rel><t_ent> and<s_ent><mask><mask><mask><mask><mask>os<rel><t_ent><rel><t_ent>
bernard doyle, manawatu u21, 2005<mask><s_ent><mask><mask> fitzgerald<rel><t_ent> -<s_ent> chiefs<rel><t_ent> and<s_ent><mask><mask><mask><mask><mask>os<rel><t_ent><rel><t_ent>
<s_ent>david te moana<rel><t_ent> -<s_ent> western force<rel><t_ent> super 14 squad and<s_ent><mask><mask><mask><mask><mask><rel><t_ent>
<s_ent>doug tietjens<rel><t_ent> -<s_ent><mask><mask><rel><t_ent> 2012 squad and<s_ent><mask><mask><mask><mask><mask>os<rel><t_ent><rel><t_ent>
<s_ent>liam mitchell (rugby union)<rel><t_ent> -<s_ent> hurricanes<rel><t_ent> 2019 and<s_ent><mask><mask><mask><mask><mask>os<rel><t_ent><rel><t_ent><mask><mask> nishikori young ( rugby union) aka tongan hitman 
azatasi squad 2020","    ongotea                                                              ori term     great cormorant                                     believing that the area                                             a team    manawatu rugby union                                               limited until 1997 when                              started       57 undefeated                               from rugby  te                tennis                                         manaw<s_ent>atu turb                  
 michael             manaw<s_ent>atu turb                          manawatu turbos               highlanders       manaw<s_ent>atu turb                          manaw<s_ent>atu turb     
alan                     ","['manawatu rugby union', 'tennis', 'highlanders (rugby union)', 'great cormorant']",14
Gabe Sapolsky," also ceased his roles with fip.
on april 14, 2009, sapolsky announced the launch of<s_ent><mask><mask><mask><mask><rel><t_ent> (dgusa) with himself<mask> as its vice-president. the promotion's first show,<s_ent> open the historic gate<rel><t_ent> was held<mask><mask><mask><mask><mask> at<s_ent> the arena<rel><t_ent> in<s_ent> philadelphia, pennsylvania<rel><t_ent>. it was voted in 2009 by the ""<s_ent>wrestling observer newsletter<rel><t_ent>"" as the<s_ent> show of the year<rel><t_ent>. dgusa was the american branch of<s_ent> japan<rel><t_ent>'s popular<s_ent><mask><mask><rel><t_ent> promotion and as per this connection, it featured the top stars of<s_ent> j<mask><rel><t_ent>, and various independent wrestlers in the<s_ent> united states<rel><t_ent>. in early 2010<mask><mask><mask><mask><mask>-founded<s_ent><mask><rel><t_ent> along with<s_ent> wwn<rel><t_ent> coo, sal hamaoui. evolve began as a means of featuring american based wrestlers while dgusa focused on japanese wrestlers. dgusa held its last event in 2014 and is currently dormant.
following the dormancy of dgusa, in august<mask>, evolve was relaunched. evolve and dgusa both became subsidiaries under the parent company<s_ent> world wrestling network (wwn).<rel><t_ent> in 2011, wwn launched its live ippv streaming service, www.<s_ent>wwnlive<rel><t_ent>.com, where sapolsky helped market<mask><mask><mask><mask><mask> order to start up<s_ent> wwnlive<rel><t_ent>.com. soon after, wwn held its first ""supershows<mask><mask><mask> two-week tour of<s_ent> china<rel><t_ent>. the first wwn supershow in<s_ent> the united states<rel><t_ent> also took place in 2014. the idea behind the w<mask><mask>how is to combine title matches and talent from all wwn brands, as well as special guest attractions to the affiliated promotions. wwn signed a deal to provide content to flosports and help launch the floslam.tv channel in november, 2016. the deal was focused<mask><mask><mask><mask> featured more brands under the wwn umbrella. the flosports deal allowed sapolsky to co-found style battle, a promotion based on tournaments on every event. sapolsky also returned as head booker of fip. however, floslam filed a lawsuit against wwn on september 15, 2017, ending the relationship. on january 10, 2018, sapolsky","                         dragon gate usa          serving                      july 25, 2009                                                            dragon gate                 apan                 , sapolsky co    evolve                                                                     2014                                                             and produce the infrastructure in                          "" with a                                   wn supers                                                           on evolve, but                                                                                ","['dragon gate (wrestling)', 'evolve (professional wrestling)', 'dragon gate usa']",15
2007 Florida Gators football team,"98 yards on offense against what had been the 14th best defense in the nation.<s_ent> tim<mask><mask><rel><t_ent> completed 22 of 27 passes for 281 yards passing and also ran for<mask> yards on 6 carries.<s_ent><mask><mask><mask><mask><rel><t_ent> carried the ball 11 times for 113 yards<mask> two touchdowns and also caught 9 passes for 110<mask> receiving, becoming the first player in school history to have over 100 yards rushing and receiving in the same game. florida leads with a lopsided<mask><mask><mask>–2 record and has won the last 17 games in a row.
south carolina.
florida traveled to columbia and<mask><mask><mask> rivalry with a win over the<s_ent><mask><mask><mask><rel><t_ent>. the gators now lead the all-time series 21–4–3, although the annual contest has become much more intense since<s_ent> heisman trophy<rel><t_ent>-winning ex-<mask><mask><s_ent><mask><rel><t_ent> and championship-winning ex-gator head coach<s_ent> steve spurrier<rel><t_ent> took the reins at south carolina for the 2005 season. spurrier's new team upset his old team in 2005, and only a blocked last-second field goal kept him from repeating that feat in gainesville in 2006. florida<s_ent> quarterback<rel><t_ent><s_ent> tim tebow<rel><t_ent><mask><mask><mask><mask><mask> in passing yards in the game with 304 yards. he also set a new school record for rushing touchdowns by a qb in a game with 5 breaking the old record held by ex-florida qb<s_ent> jesse palmer<rel><t_ent>. the first<mask><mask><mask><mask> touchdowns broke the school record for most rushing touchdowns.<s_ent> tebow<rel><t_ent> was tied with<s_ent> emmitt smith<rel><t_ent> and buford long with 14 rushing touchdowns in the season entering this game<mask> this was also florida's first game of the season without leading receiver<s_ent><mask><mask><mask><mask><rel><t_ent> due to a<mask><mask><mask><mask>
florida atlantic.
the<s_ent> fau owls<rel><t_ent> traveled to gainesville for the first meeting between the two teams. this marked the third game of the season where the g<mask> faced an opponent for the first time.<s_ent> tim tebow<rel><t_ent> rushed for his 20th<mask> of the season in the 2nd quarter setting a new sec record for rushing touchdowns in a season.<s_ent> tebow<rel><t_ent> finished last week's game with 19 total rushing touchdowns leaving him tied with<s_ent> shaun alexander<rel><t_ent>,<s_ent> labrandon toefield<rel>",                    tebow                35       percy harvin           and          yards                                30–9                              renewed their budding        gamecocks                                       gator  quarterback                                                                              set a career-high                                                     of these five rushing                                      .                 percy harvin      sinus infection.                                         ators                    touchdown                                                        ,"['percy harvin', '2007 south carolina gamecocks football team']",16
Judgment Day (Awesome Comics),""",<s_ent> alan moore<rel><t_ent> used ""judgment day"" to reject the violent, deconstructive clichés of 1990s comics inadvertently caused by his own work on ""<s_ent>watchmen<rel><t_ent>"", """" and ""<s_ent>saga of the<mask><mask><rel><t_ent>"" and uphold the values of classic superhero comics.
the series deals with a metacommentary of the notion of retcons to super-hero histories as<s_ent> alan moore<rel><t_ent><mask><mask><mask><mask><mask> for the characters of<s_ent><mask><mask><rel><t_ent>, to replace the shared universe they left when<s_ent> rob liefeld<rel><t_ent> left image several years earlier.
plot.
in<mask>, mick tombs/<s_ent>knightsabre<rel><t_ent> returns to youngblood h.q., drunk and depressed. he intends to make sexual propositions to leeana creel/<s_ent><mask><mask><rel><t_ent> at her quarters, but passes out. the next morning, members of youngblood find riptide's body, beaten to death in her room, and<mask><mask><mask><mask><mask> the only logical suspect, though he has no memory of it<mask><mask>ears he's innocent. afraid of media scrutiny over riptide's suspected murder,<s_ent> shaft<rel><t_ent>,<s_ent><mask><mask><rel><t_ent> and<s_ent> vogue<rel><t_ent> consult<s_ent> savage dragon<rel><t_ent> and<s_ent><mask><rel><t_ent> for help, and are told that knightsabre's trial will take place on supreme's floating citadel. to<mask> king is hired as defense for knightsabre.
during the lengthy trial, after<mask> the memory banks of<mask><mask><mask>blood member diehard, king proposes that a mythical book, which riptide possessed months before her death, was responsible for the events, piecing together many statements about the lengthy history of the book, which was created by<s_ent> hermes<rel><t_ent>, the god associated with language, who gave it to<s_ent> glory<rel><t_ent>'s mother, who subsequently buried it in earth during its creation. the book alters reality when somebody writes upon<mask><mask><mask><mask><mask> been acquired by many powerful figures over centuries, including the creature who would become youngblood's troll and puritan immortal serial killer deliverance drue. drue was defeated when wild west-era superhero kid thunder literally crossed dr<mask><mask> of existence, with drue swearing a curse on thunder's descendants. during a recess, mr. graves<mask><mask><mask><mask><mask>, reveals that knightsabre is his son and that he is disbanding youngblood due to the media circulation regarding the trial.
king","                                                   swamp thing                                           himself creates a new backstory      awesome comics                               1997                                      riptide                                  knightsabre appears to be             and sw                        badrock                 supreme                        by                 analyzing     cybernetic young                                                                                       it, and it has                                             ue out                     , administrator for youngblood                           ","['badrock', 'rip tide', 'awesome comics']",17
Samuel S. Coursen," next day the regiment's 1st battalion encountered a k<mask> force holding a long ridge with several knobs—hills 179, 175, and 174<mask><mask> dominated a pass northeast of<s_ent> kaesong<rel><t_ent>. the infantrymen drove the defenders from the ridge during the afternoon of october 12, but the fight was fierce.
in the battle for hill 174, coursen observed that one of the men of his platoon had entered a well-hidden<mask><mask><mask><mask>, thought to be unoccupied, and had been shot<mask> coursen ran to his aid and without regard for his personal safety, coursen engaged the kpa in hand-to-hand combat in an effort to protect the wounded soldier until he himself was killed. when his body was<mask><mask><mask><mask><mask> seven kpa dead were found within the emplacement. coursen's actions saved the wounded soldier's life and eliminated the main position of the enemy roadblock. for his actions, lieutenant coursen was awarded<s_ent> the medal of honor<rel><t_ent><s_ent> posthumously<rel><t_ent>.
after much fighting, the 1st cavalry division captured kumch'on on october 14, 1950. with us<s_ent> i corps<rel><t_ent> soldiers moving through the<mask><mask><mask> principal fortified positions between the 38th parallel and<s_ent><mask><mask><rel><t_ent>, the north korean capital city, kpa front lines as such ceased to exist. on october 19, company f, 5th cavalry, entered<s_ent> pyongyang<rel><t_ent>, followed shortly thereafter by the<s_ent> republic of korea army<rel><t_ent><s_ent><mask><mask><mask><rel><t_ent> elements<mask><mask><mask>. one of company f's platoon commanders was one of coursen's west point roommates, lieutenant<s_ent><mask><mask><mask><mask><mask><rel><t_ent>. the next morning, october 20, 1950, the 1st division reached the heart of the city and took the strongly<mask><mask><mask> without difficulty. the entire city was secured by 10:00 that day.""
coursen's west point class of 1949 was greatly affected by the<s_ent> korean war<rel><t_ent>. many of them were newly commissioned lieutenants serving as platoon commanders. thirty of them would<mask><mask><mask> during the war.
coursen was buried at the u.s. military academy cemetery at<mask> point.
award.
on june 15, 1951<mask> it was announced by<s_ent> the pentagon<rel><t_ent> that coursen would be awarded<s_ent> the medal of honor<rel><t_ent>. on june 21, 1951, coursen's 14-month<mask>","           pa                  —that                                                             gun emplacement          .                                              recovered after the battle,                                                                                           kpa's           pyongyang                                                      1st division    from the northeast                      john f. forrest                            fortified administrative center                                                        die in combat                     west            ,                                     -","['1st infantry division (south korea)', 'john f. forrest']",18
Yakzan Hugo Valdez,"<s_ent>yakzan hugo val<mask><mask><rel><t_ent>
<s_ent>yakzan hugo valdez<rel><t_ent> (hugo salvador valdez, oct 20, 1937 - may 24, 1993) was a sheikh of the<s_ent> sufi order international<rel><t_ent> initiated by<s_ent> pir vilayat<mask><mask><s_ent>at khan<rel><t_ent><rel><t_ent> and of the<s_ent> mevlevi order<rel><t_ent> initiated by<s_ent> suleyman hayati dede<rel><t_ent><mask><mask><mask> of konya. yakzan was additionally a celebrated master of the<s_ent> dances of universal peace<rel><t_ent> as originated by<s_ent> samuel l. lewis<rel><t_ent> and an acknowledged peer of the sheikhs of the<s_ent> sufi islamia ruhaniat society<rel><t_ent>. yakzan was a long-term resident of honolulu, hawaii. he established sufi communities in hawaii, chile, and spain. 
yakzan was born in jujuy, argentina, and was tutored<mask><mask><mask><mask> the educational curriculum of<s_ent><mask><mask><mask><mask><rel><t_ent>. he moved to new york city as a young man where he studied design and <s_ent>ikebana<rel><t_ent>.<mask><mask><mask> with the teachings of<s_ent> pir<rel><t_ent>-o-<s_ent><mask><mask><mask><rel><t_ent><s_ent> inayat khan<rel><t_ent> as taught by his son,<s_ent> pir vilayat inay<s_ent>at khan<rel><t_ent><rel><t_ent>, yakzan received multiple initiations<mask><mask><mask><mask> sheikh of the sufi order. yakzan created a series of trainings or “intensives” that distilled the<mask><mask><s_ent><mask><mask> ichazo<rel><t_ent> of the<s_ent> arica school<rel><t_ent> and the principles of<s_ent> gurdjieff<rel><t_ent>’s<s_ent><mask><mask><rel><t_ent> in combination with the tenets of<s_ent> sufism<rel><t_ent> as derived from the work of<s_ent> ibn 'arabi<rel><t_ent>,<s_ent> pir<rel><t_ent>-o-<s_ent><mask><mask><mask><rel><t_ent><s_ent> inayat khan<rel><t_ent>,<s_ent> pir vilayat inay<s_ent>at khan<rel><t_ent><rel><t_ent>, and<s_ent><mask><mask><mask><rel><t_ent><s_ent> samuel l. lewis<rel><t_ent>. 
yakzan<mask><mask><mask><mask> of<s_ent> sufism<rel><t_ent>, the<s_ent> path of love<rel><t_ent>. a number of renowned teachers and spiritual masters visited and taught in hawaii as guests of yakzan and the sufi order of honolulu. among their number were","       dez                                                       inay                              , sheikh                                                                                                              as a child under      rudolf steiner                            enamored            murshid                                       culminating in initiation as                            teachings of  oscar                              fourth way                                    murshid                              murshid                   was a charismatic teacher                                                ","['rudolf steiner', 'murshid', 'fourth way']",19

